Fast Algorithm for N-2 Contingency Problem

We present a novel selection algorithm for N-2 contingency analysis problem. The algorithm is based on the iterative bounding of line outage distribution factors and successive pruning of the set of contingency pair candidates. The selection procedure is non-heuristic, and is certified to identify all events that lead to thermal constraints violations in DC approximation. The complexity of the algorithm is O(N^2) comparable to the complexity of N-1 contingency problem. We validate and test the algorithm on the Polish grid network with around 3000 lines. For this test case two iterations of the pruning procedure reduce the total number of candidate pairs by a factor of almost 1000 from 5 millions line pairs to only 6128.

==> histA.txt <==
%auto-ignore
0.1 923 3 2
0.16238 1559.5 2 1
0.26367 3048.5 11.5 5
0.42813 9078.5 56 21
0.69519 5.2699e+006 16748 5278
1.1288 38566 547 370
1.833 6857 253 198.5
2.9764 2757.5 126.5 104
4.8329 1460 73 63.5
7.8476 826 41 30
12.743 504.5 21.5 19
20.691 335.5 14.5 10
33.598 202 9 7.5
54.556 121.5 8 7
88.587 63 7.5 7
143.84 37.5 1.5 1
233.57 18 1.5 1.5
379.27 6.5 0.5 0
615.85 3 0 0
1000 0 0 0


==> histB.txt <==
%auto-ignore
1e-008 1.7489e+005 3781 2175
2.9764e-008 4.0572e+005 10118 5819
8.8587e-008 7.838e+005 19224 10905
2.6367e-007 1.2286e+006 30924 17454
7.8476e-007 1.7077e+006 49728 28025
2.3357e-006 2.1845e+006 67400 38984
6.9519e-006 2.5288e+006 82491 49854
2.0691e-005 2.4898e+006 86684 53016
6.1585e-005 2.0072e+006 78523 47997
0.0001833 1.3273e+006 63790 40063
0.00054556 7.6878e+005 47047 28966
0.0016238 4.2772e+005 33504 21223
0.0048329 2.2179e+005 19937 12714
0.014384 1.0503e+005 12828 9090
0.042813 40019 6856 5735
0.12743 10506 3620 3385
0.37927 943 548 537
1.1288 58 16 16
3.3598 7 1 1
10 0 0 0

